Finite Blocklength Communications in Smart Grids for Dynamic Spectrum Access and Locally Licensed Scenarios

This work focuses on the performance analysis of short blocklength communication with application in smart grids. We use stochastic geometry to compute in closed form the success probability of a typical message transmission as a function of its size (i.e. blocklength), the number of information bits and the density of interferers. Two different scenarios are investigated: (i) dynamic spectrum access where the licensed and unlicensed users, share the uplink channel frequency band and (ii) local licensing approach using the so called micro operator, which holds an exclusive license of its own. Approximated outage probability expression is derived for the dynamic spectrum access scenario, while a closed-form solution is attained for the micro-operator. The analysis also incorporates the use of retransmissions when messages are detected in error. Our numerical results show how reliability and delay are related in either scenarios.

==> Bios/Richard-bio.txt <==
Richard Demo Souza was born in Florianópolis-SC, Brazil. He received the B.Sc. and the D.Sc. degrees in Electrical Engineering from the Federal University of Santa Catarina (UFSC), Brazil, in 1999 and 2003, respectively. In 2003 he was a Visiting Researcher in the Department of Electrical and Computer Engineering at the University of Delaware, USA. From 2004 to 2016 has was with the Federal University of Technology  Paraná (UTFPR), Brazil. Since 2017 he has been with the Federal University of Santa Catarina (UFSC), Brazil, where he is an Associate Professor. His research interests are in the areas of wireless communications and signal processing. He is a Senior Member of the IEEE and of the Brazilian Telecommunications Society (SBrT), and has served as Associate Editor for the IEEE Communications Letters, the EURASIP Journal on Wireless Communications and Networking, and the IEEE Transactions on Vehicular Technology. He is a co-recipient of the 2014 IEEE/IFIP Wireless Days Conference Best Paper Award, the supervisor of the awarded Best PhD Thesis in Electrical Engineering in Brazil in 2014, and a co-recipient of the 2016 Research Award from the Cuban Academy of Sciences.

==> Bios/hirley.txt <==
Dr. Hirley Alves received the B.Sc. and M.Sc. degrees from Federal University of Technology - Paraná (UTFPR), Brazil, in 2010 and 2011, respectively, both in Electrical Engineering. Hirley received dual D.Sc. degree from University of Oulu and UTFPR in 2015. Dr. Alves is Adjunct Professor on Machine-type Wireless Communications at Centre for Wireless Communications (CWC), University of Oulu, Oulu, Finland, since September 2017. Dr Alves has acted as organizer, chair, and serves TPC and tutorial lecturer to several renowned international conferences. He is a co-recipient of the 2017 IEEE International Symposium on Wireless Communications and Systems (ISWCS) Best Student Paper Award, and a co-recipient of the 2016 Research Award from the Cuban Academy of Sciences. Dr. Alves is actively working on massive connectivity and ultra-reliable low latency communications. His research interests are wireless and cooperative communications, wireless full-duplex communications, PHY-security and ultra-reliable communications mechanisms for future machine type wireless networks. 

==> Bios/pedro.txt <==
Pedro H. J. Nardelli received the B.S. and M.Sc. degrees in electrical engineering from the State University of Campinas, Brazil, in 2006 and 2008. In 2013 he received his doctoral degree from University of Oulu, Finland, and State University of Campinas following a dual-degree agreement. Nowadays he is assistant professor in IoT in energy systems (tenure track) at the Laboratory of Control Engineering and Digital Systems, School of Energy Systems, Lappeenranta University of Technology, Finland, as well as adjunct professor (docent) in information processing and communication strategies for energy systems from at Centre for Wireless Communications, University of Oulu. More information: https://sites.google.com/view/nardelli/
